Luminosity and spin-period evolution of GX 304$-$1 during outbursts from 2009 to 2013 observed with the MAXI/GSC, RXTE/PCA, and Fermi/GBM

A report is made on the luminosity and pulse-period evolution of the Be binary X-ray pulsar, GX 304$-$1, during a series of outbursts from 2009 to 2013 observed by MAXI/GSC, RXTE/PCA, and Fermi/GBM. In total, twelve outbursts repeated by $\sim$ 132.2 days were observed, which is consistent with the X-ray periodicity of this object observed in the 1970s. These 12 outbursts, together with those in the 1970s, were found to all recur with a well defined period of 132.189$\pm$0.02 d, which can be identified with the orbital period. The pulse period at $\sim 275$ s, obtained from the RXTE/PCA and Fermi/GBM data, apparently exhibited a periodic modulation synchronized with the outburst period, suggesting the pulsar orbital motion, which is superposed on a secular spin-up trend throughout the entire active phase. The observed pulse-period changes were successfully represented by a model composed of the binary orbital modulation and pulsar spin up caused by mass accretion through an accretion disk. The orbital elements obtained from the best-fit model, including the projected orbital semi-major axis $a_{\rm x}\sin i \simeq 500-600$ light-s and an eccentricity $e \simeq 0.5$, are typical of Be binary X-ray pulsars.

==> abst.txt <==
Luminosity and spin-period evolution of GX~304$-$1 during
outbursts from 2009 to 2013 observed with the MAXI/GSC, RXTE/PCA,
and Fermi/GBM

Mutsumi Sugizaki, Takayuki Yamamoto, Tatehiro Mihara, Motoki Nakajima and Kazuo Makishima


A report is made on the luminosity and pulse-period evolution of the
Be binary X-ray pulsar, GX 304$-$1, during a series of outbursts from
2009 to 2013 observed by MAXI/GSC, RXTE/PCA, and Fermi/GBM.  In total,
twelve outbursts repeated by $\sim$ 132.2 days were observed, which is
consistent with the X-ray periodicity of this object observed in the
1970s.  These 12 outbursts, together with those in the 1970s, were
found to all recur with a well defined period of 132.189$\pm$0.02 d,
which can be identified with the orbital period.  The pulse period at
$\sim 275$ s, obtained from the RXTE/PCA and Fermi/GBM data,
apparently exhibited a periodic modulation synchronized with the
outburst period, suggesting the pulsar orbital motion, which is
superposed on a secular spin-up trend throughout the entire active
phase.  The observed pulse-period changes were successfully
represented by a model composed of the binary orbital modulation and
pulsar spin up caused by mass accretion through an accretion disk.
The orbital elements obtained from the best-fit model, including the
projected orbital semi-major axis $a_{\rm x}\sin i \simeq 500-600$
light-s and an eccentricity $e \simeq 0.5$, are typical of Be binary
X-ray pulsars.

